Bayes metaclassifier and Soft-confusion-matrix classifier in the task of multi-label classification

The aim of this paper was to compare soft confusion matrix approach and Bayes metaclassifier under the multi-label classification framework. Although the methods were successfully applied under the multi-label classification framework, they have not been compared directly thus far. Such comparison is of vital importance because both methods are quite similar as they are both based on the concept of randomized reference classifier. Since both algorithms were designed to deal with single-label problems, they are combined with the problem-transformation approach to multi-label classification. Present study included 29 benchmark datasets and four different base classifiers. The algorithms were compared in terms of 11 quality criteria and the results were subjected to statistical analysis.

==> main.txt <==
Meta-Bayes classifier and Soft-confusion-matrix
classifier in the task of multi-label classification.
Pawel Trajdos

Marcin Majak

August 30, 2018
Abstract
Abstract goes here1.Dokończyć

1

Introduction

Under the traditional, supervised classification framework, an object is assigned
to only one class. However, many real-world datasets contain objects that are
assigned to different categories at the same time. All of these concepts constitute a full description of the object and the omission of one of these tags
induces a loss of information. For example, an image may be described using
such tags as sea, beach and sunset. The classification process in which such
kind of data is involved is called multi-label (ML) classification [1]. In the last
15 years, multi-label learning has been employed in a wide range of practical
applications, including text classification [2], multimedia classification [3] and
bioinformatics [4], to name a few.
Multi-label classification algorithms can be broadly partitioned into two
main groups i.e. dataset transformation algorithms and algorithm adaptation
approaches [1].
The method that belongs to the group of algorithm adaptation approaches
provides a generalisation of an existing multi-class algorithm. The generalised
algorithm is able to solve the multi-label classification problem in a direct
way. Among the other methods, the most known approaches from this group
are: multi label Nearest Neighbours algorithm [2], the ML Hoeffding trees [5],
the structured output support vector machines [6] or deep-learning-based algorithms [7].
On the other hand, methods from the former group decompose a multilabel problem into a set of single-label classification tasks. During the inference
phase, outputs of the underlying single-label classifiers are combined in order to
create a multi-label prediction. An example of this is the binary relevance (BR)
approach that decomposes a multi-label classification task into a set of onevs-rest binary classification problems [8]. This approach assumes that labels
are conditionally independent, however the assumption does not hold in most

1

real-life recognition problems and the BR framework is considered to be one of
the most widespread multi-label classification methods [9], due to its excellent
scalability and acceptable classification quality. However, the method can easily
be outperformed by algorithms that considers dependencies between labels [10,
8].
An alternative technique of decomposing the multi-label classification task
into a set of binary classifiers is the label-pairwise (LPW) scheme [11]. Under this framework, each pair of labels is assigned with a one-vs-one binary
classifier. The outcome of the classifier is interpreted as an expression of pairwise preference in a label ranking [12]. In contrast to the previously mentioned
decomposition technique, the pairwise method considers the paired-inter-label
dependencies. Contrary to the BR approach, this kind of decomposition produces a significantly larger number of base classifiers that must be built. The
transformed datasets are, in general, less imbalanced than datasets produced
using one-vs-rest transformation. What is more, the resulting base classifiers
tend to produce simpler models than one-vs-rest classifiers [11].
The main goal of this paper is to compare soft-confusion-matrix approach
(SCM) and meta-Bayes (MB) approaches under the framework of multi-label
classification. More precisely, the above-mentioned classification techniques are
going to be tested for BR and LPW decomposition approaches. Both of these
techniques are overlays that may be placed on the top of a conventional classifier. Both of them are also based on the idea of the RRC classifier introduced by
Woloszynski [13]. Since the SCM and MB classifiers are constructed using similar ideas and so far they have not been compared directly, the direct comparison
allows determining the differences between the classifiers.
The concept of the soft confusion matrix was first introduced in research
aimed at improving the classification quality of systems that recognise hand
gestures [14, 15]. In the above-mentioned research, the FCM-based system was
used because it possesses the ability to utilise soft class-assignment. Its ability
to improve the response of base classifiers was also seen to be noteworthy. The
fuzzy-confusion matrix-based approach was also employed under a multi-label
classification framework [16]. Namely, it was used to improve the quality of
Binary Relevance classifiers. Experiments confirmed the validity of its use, but
also showed sensitivity to the unbalanced class distribution in a binary problem.
The algorithm was also used in studies related to the LPW decomposition [17,
18]. The conducted experiments also confirmed that the model is able to provide
the significant improvement of the outcome of the committee built using the
one-vs-one approach.
2.Krótka notka o modelu metabayesowskim.

This paper is organized as follows. Section 2 provides the formal notation
used throughout the article, and introduces the FCM correction algorithm and
meta-Bayes classifier. Section 3 contains a description of the experimental setup.
In section 4, the experimental results are presented and discussed and section 5
concludes the paper.

2

2
2.1

Methods
Preliminaries

Under the Multi-label formalism, a d − dimensional object ~x = [x1 , x2 , . . . , xd ] ∈
X = Rd is assigned to a set of labels indicated by a binary vector of length L:
~y = [y1 , y2 , . . . , yL ] ∈ Y = {0, 1}L , where L denotes the number of labels. Each
element of the binary vector corresponds to a single label. In this study, a multilabel classifier ψ is built in a supervised learning procedure using the training
set SN containing N pairs of feature vectors ~x and corresponding label vectors
~y .
The proposed classification method follows the statistical classification framework. As a consequence, vectors ~x and ~y are assumed to be realisations of
~ and Y,
~ respectively.
random variables X

2.2

Randomized Reference Classifier

3.Przeklejone z artykulu – wymaga zmian As was said in the previous section, to
calculate P (hm |x) we need a randomised classifier thatthat behaves in a similar
way to the base classifier ψm . In our approach, the behaviour of a base classifier
ψm is modeled using a stochastic classifier defined by a probability distribution
over the set of labels {m1 , m2 }. In this work, the randomized reference classifier
(RRC) that was proposed by Woloszynski and Kurzynski [13] was employed.
The RRC is a hypothetical classifier that allows a randomised model of a given
deterministic classifier to be built.
(R)
We assume, for the given instance ~x, that the randomised classifier ψm
m1
m2
generates a vector of class supports [δm (~x), δm (~x)] which are observed values
2
1
x)]. The probability distribution of random
x), ∆m
of random variables [∆m
m (~
m (~
variables is chosen in such a way that the following conditions are satisfied:

∆m1 (~x), ∆m2 (~x) ∈ (0, 1)
∆m1 (~x) + ∆m2 (~x) = 1
i
i
E [∆m
x)] = dm
x), i ∈ {1, 2},
m (~
m (~

(1)
(2)
(3)

where E is the expected value operator. Conditions (1) and (2) follow from
the normalisation properties of class supports, while condition (3) ensures the
(R)
equivalence of the randomized model ψm and base classifier ψm . This condition
also shows that the RRC can be used to provide a randomised model of any
i
classifier that returns a vector of class-specific supports (dm
x)).
m (~
It is clear that the probability of classifying an object ~x to the class hm by
the RRC is the following:
h
i
{m1 ,m2 }\hm
P (R) (hm |x) = P r ∆hmm (~x) > ∆m
(~x) .
(4)
The crucial step in the modeling presented above is to choose the probability
i
distributions for random variables ∆m
x) i ∈ {1, 2} so that the conditions (1)m (~
(3) are met. In this study, according to the recommendations given in [13], the
3

i
i
beta distribution with parameters λm
x), µm
x), i ∈ {1, 2} is applied. The
m (~
m (~
parameters are chosen so that the following set of equations is met:

i
λm
x)

m (~
i
= dm
x),
mi
m (~
i
(5)
λm (~x) + µm
x)
m (~
 mi
i
λm (~x) + µm
x) = 2,
m (~

The justification of the choice of the beta distribution resulting from the
theory of order statistics and a detailed description of parameters estimation
can be found in [13].
For the beta distribution, the following formula for probability (4) is achieved:
P (R) (hm |~x) =

Z

1

b(u, λhmm (~x), µhmm (~x))

0
j
j
× B(u, λm
x)), µm
x) du, mj 6= hm ,
m (~
m (~

(6)

where B()˙ is a beta cumulative distribution function and b() is a beta probability density function. It must be noted that for calculation probabilities (6),
validation set is not necessary because it does not need to know the correct classification of the object ~x. The MATLAB implementation of the RRC classifier
is freely available at 1 . Implementation for WEKA is also available 2 .

2.3

Binary-ralevance Transformation

2.4

Pairwise Transformation

The label-pairwise (LPW) transformation builds the multi-label classifier ψ,
using an ensemble of binary classifiers Ψ and a single binary classifier is assigned
to each pair of labels:
Ψ = {ψm , m = 1, 2, ..., L(L − 1)/2}.

(7)

During the training phase of a binary classifier ψm only learning objects belonging to either the m1 -th or m2 -th label are used. Examples that appear in both
classes are ignored. Instances assigned to other labels are also ignored because
they hold no information that can be used by the binary classifier [12].
During the inference stage, a binary classifier ψm (~x),at the continuous-valued


output level, produces a 2-dimensional vector of label supports dm1
x), dm2
x) ∈
m (~
m (~
[0, 1]2 . Without loss of generality it is assumed that the output vector is nor1
2
malised, that is the label specific outputs sum up to one: dm
x ) + dm
x) = 1.
m (~
m (~
m1
Label support dm expresses the degree of confidence that the classifier ψm (~x)
gives to the hypothesis that m1 is a true class. Higher support stands for better
confidence.
1 http://www.mathworks.com/matlabcentral/fileexchange/28391-a-probabilistic-model-ofclassifier-competence
2 https://github.com/ptrajdos/rrcBasedClassifiers/tree/develop

4

The final decision of the LPW ensemble is obtained by combining the continuousvalued outputs of the binary classifiers that constitute the ensemble. Thus, the
final support for the i-th label d(i) is calculated using the weighted average of
k
the soft outputs of adequate binary classifiers dm
x):
m (~
P
k
wm (~x)dm
x)
m (~
P k =i
d(i) (~x) = m:m
,
(8)
m
x)
m:mk =i w (~
where wm (~x) is a weight calculated in a dynamic way for the input vector ~x
that is assigned to a pair-specific binary classifier.
The final response of the multi-label classifier ψ(~x) is the binary vector obtained as a result of the thresholding procedure that is applied to the soft
outputs, which are calculated using formula (8):
h
i
ψ(~x) = [[d(1) (~x) > θ1 ]], [[d(2) (~x) > θ2 ]], . . . , [[d(L) (~x) > θL ]] ,
(9)
where θi i ∈ {1, 2, · · · , L} are label-specific thresholds that can be set manually
or determined using SCut or RCut procedures [19].

2.5

Soft-confusion Matrix Classifier

The proposed correction method is based on an assessment of the probability
of classifying an object ~x to the class hm ∈ {m1 , m2 } using the binary classifier ψm . The proposed approach provides an extension of the Bayesian model
defined in the previous section. Namely, the above-mentioned Bayesian model
requires that the object description ~x and its true label sm ∈ {m1 , m2 } are real~ and Sm , respectively. Our method, on the other
izations of random variables X
hand, assumes that the prediction of the classifier ψm is made in a random way
according to the probabilities P (ψm (~x) = hm ) = P (hm |~x) ∈ [0, 1] [20]. As a
result the classification result hm is a realization of the random variable Hm .
The extended Bayesian model allows the posterior probability P (sm |~x) of
label sm to be defined as:
X
P (sm |~x) =
P (hm |~x)P (sm |hm , ~x).
(10)
hm ∈{m1 ,m2 }

where P (sm |hm , ~x) denotes the probability that an object ~x belongs to the class
sm given that ψm (~x) = hm .
Unfortunately, assuming that the base classifier assigns labels in a stochastic
way is rather impractical, because most real-life classifiers are deterministic.
This issue was dealt with by employing deterministic binary classifiers in which
their statistical properties were modelled using the RRC procedure [13].
2.5.1

Confusion Matrix

During the inference process of the proposed approach, the probability P (sm |hm , ~x)
is estimated using a local, fuzzy confusion matrix. An example of such a matrix
5

for a binary classification task is given in Table 1. The rows of the matrix correspond to the ground-truth classes, whereas the columns match the outcome
of the classifier. The confusion matrix becomes a soft/fuzzy one because the
decision regions of the random classifier are expressed in terms of fuzzy set formalism [21]. Thus, the membership function of a point is proportional to the
probability of assigning the point to a given class by the randomised model of
the classifier.
To provide an estimation of P (sm |hm , ~x) that depends on the description
of the instance ~x, a confusion matrix that is built using the concept of the
neighbourhood of the instance is defined. The neighbourhood of the instance is
also defined using the fuzzy set formalism. The fuzzy neighbourhood is employed
in order to utilize all the points included in the validation set.
The local fuzzy confusion matrix is estimated using a validation set:

V = (~x1 , ~y 1 ), (~x2 , ~y 2 ), . . . , (~xM , ~y M ) ,
(11)
where ~xk ∈ X and ~y k ∈ Y denotes the description of the k − th instance and
the corresponding vector that indicates label assignment, respectively. On the
basis of this set, pairwise subsets of the validation set, the fuzzy decision region
of ψm and the neighbourhood of ~z were defined, respectively:

Vsmm = (~xk , ~y k , 1) : (~xk , ~y k ) ∈ V,
k
k
ym
+ ym
= 1, yskm = 1 ,
1
2
n
o
Dhmm = (~xk , ~y k , µDhmm (~xk )) : (~xk , ~y k ) ∈ V ,
n
o
N (~z) = (x~k , ~y k , µN (~z) (x~(k) )) : (~xk , ~y k ) ∈ V ,

(12)
(13)
(14)

where each triplet (~xk , ~y k , ζ) defines the fuzzy membership value ζ of instance
(~xk , ~y k ), and µDhmm (x) = P (RRC) (hm |~x) indicates the fuzzy decision region of the
stochastic classifier. Additionally, µN (~z) (~x) denotes the fuzzy neighbourhood of
the instance ~z. The membership function of the neighbourhood was defined
using the Gaussian potential function:
µN (~x) (z) = exp(−βδ(~z, ~x)2 ),

(15)

where β ∈ R+ and δ(~z, ~x) is a distance function between two vectors from the
input space X .
The above-defined fuzzy sets are employed to approximate P (sm |hm , ~x): The
following fuzzy sets are employed to approximate entries of the local confusion
matrix:
|Vsmm ∩ Dhmm ∩ N (~z)|
(16)
ε̂m
z) =
sm ,hm (~
|N (~z)|
where |.| is the cardinality of a fuzzy set [22]. Finally, the approximation of
P (sm |hm , ~x) is calculated as follows:
ε̂m
z)
sm ,hm (~
.
m
z)
u∈{m1 ,m2 } ε̂u,hm (~

P (sm |hm , ~x) ≈ P

6

(17)

Table 1: The confusion matrix for a binary classification problem.

true

2.6

3

sm = m1
sm = m2

estimated
hm = m1 hm = m2
εm
εm
m1 ,m2
m1 ,m1
m
εm2 ,m1
εm
m2 ,m2

Meta-Bayes Classifier

Experimental Setup

Statistical evaluation of the results was performed using the Wilcoxon signedrank test [23, 24] and the family-wise error rates were controlled using the Holm
procedure [23, 25]. For all statistical tests, the significance level was set to
α = 0.05.

4

Results and Discussion

5

Conclusions

Acknowledgements
4.Add acknowledgements

References
[1] E. Gibaja, S. Ventura, Multi-label learning: A review of the state of the
art and ongoing research, WIREs Data Mining Knowl Discov 4 (6) (2014)
411–444. doi:10.1002/widm.1139.
[2] J.-Y. Jiang, S.-C. Tsai, S.-J. Lee, FSKNN: Multi-label text categorization
based on fuzzy similarity and k nearest neighbors, Expert Systems with Applications 39 (3) (2012) 2813–2821. doi:10.1016/j.eswa.2011.08.141.
[3] C. Sanden, J. Z. Zhang, Enhancing multi-label music genre classification
through ensemble techniques, in: Proceedings of the 34th international
ACM SIGIR conference on Research and development in Information SIGIR ’11, ACM Press, 2011. doi:10.1145/2009916.2010011.
[4] J.-S. Wu, S.-J. Huang, Z.-H. Zhou, Genome-wide protein function prediction through multi-instance multi-label learning, IEEE/ACM Trans. Comput. Biol. and Bioinf. 11 (5) (2014) 891–902. doi:10.1109/tcbb.2014.
2323058.

7

[5] J. Read, A. Bifet, G. Holmes, B. Pfahringer, Scalable and efficient multilabel classification for evolving data streams, Mach Learn 88 (1-2) (2012)
243–272. doi:10.1007/s10994-012-5279-6.
[6] J. Dı́ez, O. Luaces, J. J. del Coz, A. Bahamonde, Optimizing different
loss functions in multilabel classifications, Prog Artif Intell 3 (2) (2014)
107–118. doi:10.1007/s13748-014-0060-7.
[7] Y. Wei, W. Xia, M. Lin, J. Huang, B. Ni, J. Dong, Y. Zhao, S. Yan, HCP:
A flexible CNN framework for multi-label image classification, IEEE Trans.
Pattern Anal. Mach. Intell. 38 (9) (2016) 1901–1907. doi:10.1109/tpami.
2015.2491929.
[8] E. Alvares Cherman, J. Metz, M. C. Monard, A simple approach to
incorporate label dependency in multi-label classification, in: Advances
in Soft Computing, Springer Berlin Heidelberg, 2010, pp. 33–43. doi:
10.1007/978-3-642-16773-7_3.
[9] G. Tsoumakas, I. Katakis, I. Vlahavas, Mining multi-label data, in: Data
Mining and Knowledge Discovery Handbook, Springer US, 2009, pp. 667–
685. doi:10.1007/978-0-387-09823-4_34.
[10] J. Read, B. Pfahringer, G. Holmes, E. Frank, Classifier chains for multilabel classification, in: Machine Learning and Knowledge Discovery in
Databases, Springer Berlin Heidelberg, 2009, pp. 254–269. doi:10.1007/
978-3-642-04174-7_17.
[11] J. Fürnkranz, Round robin classification, Journal of Machine Learning Research 2 (4) (2002) 721–747.
[12] E. Hüllermeier, J. Fürnkranz, On predictive accuracy and risk minimization
in pairwise label ranking, Journal of Computer and System Sciences 76 (1)
(2010) 49–62. doi:10.1016/j.jcss.2009.05.005.
[13] T. Woloszynski, M. Kurzynski, A probabilistic model of classifier competence for dynamic ensemble selection, Pattern Recognition 44 (10-11)
(2011) 2656–2668. doi:10.1016/j.patcog.2011.03.020.
[14] M. Kurzynski, M. Krysmann, P. Trajdos, A. Wolczowski, Multiclassifier
system with hybrid learning applied to the control of bioprosthetic hand,
Computers in Biology and Medicine 69 (2016) 286–297. doi:10.1016/j.
compbiomed.2015.04.023.
[15] P. Trajdos, M. Kurzynski, A dynamic model of classifier competence based
on the local fuzzy confusion matrix and the random reference classifier, International Journal of Applied Mathematics and Computer Science 26 (1).
doi:10.1515/amcs-2016-0012.

8

[16] P. Trajdos, M. Kurzynski, An extension of multi-label binary relevance
models based on randomized reference classifier and local fuzzy confusion
matrix, in: Intelligent Data Engineering and Automated Learning – IDEAL
2015, Springer International Publishing, 2015, pp. 69–76. doi:10.1007/
978-3-319-24834-9_9.
[17] P. Trajdos, M. Kurzynski, A correction method of a binary classifier applied
to multi-label pairwise models, Int. J. Neur. Syst. 28 (0). doi:10.1142/
s0129065717500629.
[18] P. Trajdos, M. Kurzynski, Weighting scheme for a pairwise multi-label
classifier based on the fuzzy confusion matrix, Pattern Recognit. Lett. 103
(2018) 60–67. doi:10.1016/j.patrec.2018.01.012.
[19] Y. Yang, A study of thresholding strategies for text categorization, in:
Proceedings of the 24th annual international ACM SIGIR conference on
Research and development in information retrieval - SIGIR ’01, ACM Press,
2001. doi:10.1145/383952.383975.
[20] J. O. Berger, Statistical Decision Theory and Bayesian Analysis, Springer
New York, 1985. doi:10.1007/978-1-4757-4286-2.
[21] L. Zadeh, Fuzzy sets, Information and Control 8 (3) (1965) 338–353. doi:
10.1016/s0019-9958(65)90241-x.
[22] M. Dhar, On cardinality of fuzzy sets, IJISA 5 (6) (2013) 47–52. doi:
10.5815/ijisa.2013.06.06.
[23] J. Demšar, Statistical comparisons of classifiers over multiple data sets,
The Journal of Machine Learning Research 7 (2006) 1–30.
[24] F. Wilcoxon, Individual comparisons by ranking methods, Biometrics Bulletin 1 (6) (1945) 80. doi:10.2307/3001968.
[25] S. Holm, A Simple Sequentially Rejective Multiple Test Procedure, Scandinavian Journal of Statistics 6 (2) (1979) 65–70. doi:10.2307/4615733.

9


